Pre-Training for Query Rewriting in A Spoken Language Understanding System

Query rewriting (QR) is an increasingly important technique to reduce customer friction caused by errors in a spoken language understanding pipeline, where the errors originate from various sources such as speech recognition errors, language understanding errors or entity resolution errors. In this work, we first propose a neural-retrieval based approach for query rewriting. Then, inspired by the wide success of pre-trained contextual language embeddings, and also as a way to compensate for insufficient QR training data, we propose a language-modeling (LM) based approach to pre-train query embeddings on historical user conversation data with a voice assistant. In addition, we propose to use the NLU hypotheses generated by the language understanding system to augment the pre-training. Our experiments show pre-training provides rich prior information and help the QR task achieve strong performance. We also show joint pre-training with NLU hypotheses has further benefit. Finally, after pre-training, we find a small set of rewrite pairs is enough to fine-tune the QR model to outperform a strong baseline by full training on all QR training data.

==> backup.txt <==
    \item discovery that \textit{scaled cosine similarity} dramatically improves particular types of rewrites in comparison to dot product.

in particular, this paper focuses on bi-gram language modeling to establish the foundation of our work
We fine-tune our QR model on a semi-supervised dataset of QR pairs, which are derived from a rewrite detection model.

\textbf{Results for Scaled-Cosine Similarity}. In, We show applying Eq. (\ref{eq_sim_scaled_cosine}) in the task layer for fine-tuning achieves big gain in comparison to using matrix product commonly used in previous researches \cite{pennington2014glove} \cite{mikolov2013distributed} \cite{logeswaran2018efficient}; the 

Our QR model has the same architecture as the pre-trained model, since a rewrite pair can be treated as a two-turn session. The pre-trained models are fine-tuned on the semi-supervised QR training set. We can \textit{\textbf{1)}}  \textit{\textbf{fine-tune}} the task linear layers only ($\mathcal{L}_{\text{curr}}$ and $\mathcal{L}_{\text{next}}$ in Eq. (\ref{eq_pred_layer})); or \textit{\textbf{2)}} the embedder together with the task layers. The output of the task layers can be treated as utterance/hypothesis embeddings as well as the output of the embedder, and we will test both. \textit{\textbf{This section is to show that}}, with the help of our pre-trained utterance/hypothesis embedders, we can fine-tune a query-rewriting model with much less training data in a few epochs, and still it outperforms the same model trained from the beginning (with the pre-trained BERT, but all other weights are trained from scratch). 

The embedding-based retrieval pipeline is described in Section \ref{sec_query_rewrite}. The result is a ranking list where accuracy, precision@5/10/20 can be measured. \textit{\textbf{To remove the effect of Faiss error}} described in Section \ref{sec_query_rewrite}, if the label is not retrieved by Faiss, we insert the label to the right position of results according to its cosine similarity score with the query, and we add a '\textit{\textbf{-UB}}' suffix to the metrics measured on the label-inserted results, like "p@5-UB". "UB" stands for "upper-bound", as they are roughly the best performance our models could achieve if Faiss error is not considered. These "-UB" metrics can be viewed as reflecting the pure model performance, while those without "-UB" measures actual QR performance.

We first present using scaled cosine similarity of Eq. (\ref{eq_sim_scaled_cosine}) in the task layer counteracts the Faiss error. Figure \ref{fig_qr_scaled_cosine_sim} shows significant improvement for the actual QR performance; the pure model performance (those "-UB" metrics) is less but still remarkable. A possible reason is that dot product encourages longer embedding vectors; with the same angle, longer vectors are more separated in space in terms of Euclidean distance, causing difficulty for Faiss to retrieve.

In addition, by plotting p@1 and p@5 trends with varying training data ratio and training epochs in Figure \ref{fig_qr_varying_data_ratio_epoch}, we show \textit{\textbf{1)}} the pre-training effectively provides prior information when the training data is not sufficient, and 2) pre-training enables faster convergence, and the performance is saturated after five epochs.

With the growing adoption of voice assistant by customers to perform daily tasks like music/video playback, setting alarms/reminders, retrieving weather/traffic information, question answering, etc. 

Based on observation, the rewrites roughly have four types:
{\small
\begin{enumerate}[topsep=0pt,itemsep=-1ex,partopsep=1ex,parsep=1ex]
  \item \textbf{correction} of error: play ambient mean $\rightarrow$ play envy me;
  \item \textbf{rewording}, reorganization of words: play news radio blues radio $\to$ play blue news radio;
  \item \textbf{specification} of demand details: play my selections $\to$ play my selections from genesis;
  \item \textbf{confirmation} of the previous query: play the a.b.c song $\to$ yes play a.b.c song
\end{enumerate}
}

This paper proposes a \textit{language modeling} approach with multi-task training to \textit{pre-train} contextual utterance text embeddings using a large amount of historical Alexa customer query utterances along with their NLU hypotheses, and experiment if the pre-trained embeddings could provide rich prior information for the query rewrite task. Our proposal is inspired by the wide success of pre-trained word embedders like BERT\cite{devlin2018bert}, ELmo\cite{peters2018deep}, Glove\cite{pennington2014glove}, word2vec\cite{mikolov2013distributed}, etc., which have proven to provide a task with rich prior information that improves performance. A sufficiently large data set of texts, however, is generally needed to pre-train an effective embedder.

Our \textit{\textbf{experiment data}} are from historical customer utterances generated by their interaction with Alexa; for this paper, we focus on utterance texts transcribed by our ASR system. The utterances are sequential with timestamps, and utterances from each user's each device are sliced into sessions if two consecutive utterances have a gap of at least 45 seconds. One distinct add-on to our data is that each utterance is paired with another piece of useful information called "NLU hypothesis". An \textit{NLU hypothesis} labels the domain, intent and slots (slot types/values) for an utterance, which are generated by an NLU model applied on the utterance. The \textit{domain} is the general topic of an utterance, like "Music", "HomeAutomation", "Knowledge", etc.; the \textit{intent} reflects the user demand, like "PlayMusic", "LaunchNativeApp"; the \textit{slot-types/values} are NER results marking the targets of the demand in the utterance, for example, the song name under the "PlayMusic" intent, and the app name under the "LaunchNativeApp" intent. The structure of our data and one concrete example of a session are illustrated in Figure \ref{fig1}. In one word, our data are sessions of utterance-hypothesis pairs. \textit{\textbf{One distinction of our research}} is that the NLU hypothesis embeddings will be learned along with the utterance embeddings. 



\begin{figure*}[t]
  \centering
  \includegraphics[width=13cm]{figures/fig1.png}
  \caption{\small{(1) The utterance-hypothesis pairs of each user and each device are separated into sessions by a 45-sec gap. A NLU hypothesis labels the domain, intent and slots (both slot types/values) of an utterance. (2) In the example, the user initially only provided the song name, and then supplemented the artist name and then repeated the query to correct the ASR error on the artist name.}}
  \label{fig1}
\end{figure*}

We will apply our language modeling approach proposed in Section \ref{sec_approach_pre_train} on the session level to pre-train utterance embeddings together with their hypotheses. The learned embeddings are further applied in the task of query re-writing so that, for the example in Figure \ref{fig1}, the final utterance "play lil nas x. old time road" could be predicted when just given the first utterance "play lonely eyes old time road", saving the user from another two turns of interaction. In particular, \textit{\textbf{this paper focuses on bi-gram}} language modeling to establish the foundation of our work, although incorporating longer history in the language model and other pre-training tasks are definitely worth studying in the future. More examples of query-rewrites are given in Table \ref{table_utt_bigram_examples}, and we empirically group them into five types. We should note that QR differs from general rephrasing task in that the rewrite need not necessarily be semantically equivalent to the original query; the "correction" and the "specification" type in Table \ref{table_utt_bigram_examples} are obvious examples.

\small{
\begin{table*}[]
\centering
\begin{tabular}{lll} \toprule
    \thead[l]{\bf Type} & \thead[l]{\bf Current} & \thead[l]{\bf Next} \\ \midrule
    \thead[l]{\bf Correction} & \begin{tabular}{@{}l@{}} play bruises by luis cal \\ play ambient mean \end{tabular}  & \begin{tabular}{@{}l@{}} play bruises by luis kappa \\ play envy me \end{tabular} \\ \midrule
    \thead[l]{\bf Rewording} & \begin{tabular}{@{}l@{}} play news ratio blues radio \\ iheart eighties play eighties \end{tabular}  & \begin{tabular}{@{}l@{}} play blue news ratio \\ play iheart eighties \end{tabular} \\ \midrule
    \thead[l]{\bf Specification} & \begin{tabular}{@{}l@{}} play sticky by john spencer's brothers \\ play my selections \end{tabular}  & \begin{tabular}{@{}l@{}} play sticky by jon spencer's blue explosion \\ play my selections from genesis \end{tabular} \\ \midrule
    \thead[l]{\bf Confirmation} & \begin{tabular}{@{}l@{}} how much is a mcbride \\ play the a.b.c song \end{tabular}  & \begin{tabular}{@{}l@{}} yes mcbride \\ play a.b.c. song \end{tabular} \\ \midrule
    \thead[l]{\bf Negation} & turn on the front bottoms & no i mean the front bottoms \\
    \bottomrule
\end{tabular}
\caption{Query-rewrite examples. Empirically group them in five types: 1) \textit{\textbf{correction}} of error, e.g. ASR error; 2) \textit{\textbf{rewording}}, re-organizing words; 3) \textit{\textbf{specification}} to add query details; 4) \textit{\textbf{confirmation}} of the previous query; 5) \textit{\textbf{negation}} of Alexa's responses. Utterance bi-grams in pre-training can be categorized similarly. The last type "negation" is rare for query re-rewriting.}
\label{table_utt_bigram_examples}
\end{table*}
}

\textbf{Seq2vec pooling}. As in Figure \ref{fig2}, word embeddings of an utterance/hypothesis need to be merged as one single vector representation by a seq2vec pooling layer. We tried max-pool, cnn-pool, CLS (for BERT), and self-attentions, and found self-attentions work best. We experimented two types of self-attentions: 1) featured-based attention $\mathbf{w}=\operatorname{softmax}\left(\tanh{\mathcal{L}\left( \mathbf{X} \right)}\mathbf{v} \right)$, where $\mathcal{L}$ is a linear layer and $\mathbf{v}$ is a vector of learnable parameters; this attention has been seen in \cite{logeswaran2018efficient}\cite{vinyals2015pointer}; 2) a variant of multi-head attention \cite{vaswani2017attention} using pooled scaled-dot product $\mathbf{w} = \operatorname{softmax}\left( \frac{\operatorname{pool}\left(\mathbf{X}\mathbf{X}^{\operatorname{T}} \right)}{\sqrt{d}} \right)$, where we can choose $\operatorname{pool} := \operatorname{max}$.
